Mass of particles released by comet 12P/Pons-Brooks during 2023-2024 outbursts

During its most recent return, comet 12P/Pons-Brooks experienced 14 well-documented outbursts, observed between June 13, 2023, and April 2024, at heliocentric distances ranging from $4.26\,$au to $0.85\,$au. After perihelion, two additional outbursts were observed in summer 2024, at heliocentric distances of $1.20\,$au and $2.26\,$au. Using observational data, we developed a numerical model to estimate the mass ejected during these events, focusing on the sublimation of ice through the porous cometary nucleus. The key factors affecting ejected mass estimates are the outburst amplitude and the active surface area during both quiet sublimation and the outburst phases. Pogson's law was used to express outburst magnitude, incorporating scattering cross-sections of cometary agglomerates. The model iteratively determined the mass ejected in observed outbursts, considering various ice types (H$_{2}$O and CO$_{2}$) controlling sublimation activity. Our results indicate that the mass ejected during these outbursts ranged from 10$^{10}$ to 10$^{13}$ kg. Our findings highlight the significant role of surface morphology and thermodynamic conditions in cometary outbursts, providing insights into the mechanisms driving these phenomena and their implications for cometary evolution and dust trail formation. Based on the analysis of observational data, we propose a six-level classification scheme for cometary outbursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
